Quantifying water-driven geometric uncertainties in powder bed concrete printing using high-resolution 3D modeling

Dimensional accuracy in powder bed 3D printing of concrete is strongly influenced by binder distribution, and the resulting geometric deviations can be direction-dependent. This study examines how voxel-wise water dosage influences geometric fidelity and deviation anisotropy. Experiments show that small changes in water content can cause large, systematic deviations, including edge rounding and swelling. We quantify these effects using high-resolution stereophotogrammetry, aligning as-built scans with CAD models. We then compute deviation metrics such as point-wise distance errors and volumetric differences across multiple water-dosage settings, revealing repeatable, directionally biased deformation patterns that intensify with higher water content. Mechanical testing indicates that stiffness and strength change only marginally, with no clear trend in the tested range. This is explained by excess voxel water diffusing into surrounding powder, leaving the effective water-cement ratio largely unchanged. Finally, we demonstrate a design-compensation concept that pre-adjusts digital geometry to counter predictable deviations, improving accuracy without post-processing.

==> bending_20250213_20ms_1_Probe_01.txt <==
Probe 1	Probe 1
Verformung	Standardkraft
%	N/mm²
0	0.095161424
0.002614266	0.101771076
0.006534814	0.113840695
0.00914976	0.121907183
0.013070308	0.132307412
0.015685254	0.138992472
0.019605802	0.147518181
0.022220747	0.155042638
0.026141296	0.16488955
0.028756241	0.172071884
0.03267679	0.181523564
0.035291735	0.190158433
0.039212283	0.200106976
0.041827226	0.208090653
0.045747775	0.217470816
0.04836272	0.226030402
0.052283268	0.236336536
0.054898214	0.244632635
0.058818762	0.255130738
0.061433708	0.264454438
0.065354256	0.276292565
0.067969201	0.285367834
0.07188975	0.297540966
0.074504695	0.306507077
0.078425244	0.318273685
0.081040189	0.328982578
0.084960737	0.34071531
0.087575683	0.351808142
0.091496231	0.364331337
0.094110553	0.372665076
0.096725343	0.382395301
0.099339665	0.391545853
0.103260213	0.405552107
0.105875159	0.415222106
0.109795707	0.428324973
0.112410653	0.438766614
0.116331201	0.454508123
0.118946146	0.46458841
0.122866695	0.47852691
0.12548164	0.487688754
0.129402188	0.502609686
0.132017134	0.515829241
0.135937682	0.528510528
0.138552628	0.540627199
0.142473176	0.553624671
0.145088121	0.565210602
0.14900867	0.578238187
0.151623615	0.587972176
0.155544163	0.602343548
0.158159109	0.615796478
0.162079657	0.629676164
0.164694603	0.639417681
0.168615151	0.65490323
0.171230096	0.666677366
0.175150645	0.680698676
0.17776559	0.691486616
0.181686139	0.706031138
0.184301084	0.719002261
0.188221632	0.734476518
0.190835954	0.744218035
0.193450744	0.759824035
0.196065066	0.770755011
0.199985615	0.789010945
0.20260056	0.803427487
0.206521108	0.823271876
0.209136054	0.838125054
0.213056602	0.858127536
0.215671548	0.872114969
0.219592096	0.89491042
0.222207041	0.911442391
0.22612759	0.933183892
0.228742535	0.949030795
0.232663083	0.972202657
0.235278029	0.989397171
0.239198577	1.014127375
0.241813523	1.030267879
0.245734071	1.054124809
0.248349016	1.074962923
0.252269565	1.097389491
0.25488451	1.117489839
0.258805058	1.143025562
0.261420004	1.163118382
0.265340552	1.187133404
0.267955498	1.206051822
0.271876046	1.234847264
0.27449029	1.253321517
0.277105158	1.275484597
0.279719402	1.2947192
0.28363995	1.320164585
0.286254195	1.339075474
0.288869062	1.357715347
0.291483306	1.378018487
0.295403855	1.40486412
0.298018099	1.425130089
0.300632966	1.445072345
0.303247211	1.463283109
0.307167759	1.488946812
0.309782003	1.509378402
0.312396871	1.528108614
0.315011115	1.54690658
0.318931663	1.572427247
0.321545908	1.593205135
0.324160775	1.615014389
0.326775039	1.632163675
0.330695587	1.664489852
0.333309832	1.683355572
0.335924699	1.705526181
0.338538943	1.724979102
0.342459492	1.752133393
0.345073736	1.772783301
0.347688603	1.797039226
0.350302848	1.817260026
0.354223396	1.848095616
0.356838341	1.868625073
0.36075889	1.898858405
0.363373134	1.921819477
0.365988002	1.943952445
0.368602246	1.967560944
0.372522794	1.993126662
0.37513774	2.01775147
0.379058288	2.049023697
0.381672532	2.071216891
0.3842874	2.094960897
0.386901644	2.114428875
0.390822192	2.147763834
0.393436437	2.170182874
0.396051304	2.191653358
0.398665548	2.215216688
0.402586097	2.24701589
0.405201042	2.270910461
0.40912159	2.301926729
0.411735835	2.320566602
0.414350702	2.345921648
0.416964946	2.368912833
0.420885495	2.400245285
0.42350044	2.426123307
0.427420989	2.454670319
0.430035233	2.477398015
0.4326501	2.501894844
0.435264345	2.520007742
0.439184893	2.550617486
0.441799137	2.57255472
0.444414005	2.595350171
0.447028249	2.616263566
0.450948797	2.642740317
0.453563743	2.665550824
0.457484291	2.693435352
0.460098535	2.715598433
0.462713403	2.741661131
0.465327647	2.760662359
0.469248195	2.791098954
0.471863141	2.81133481
0.475783689	2.840258232
0.478397933	2.862225579
0.481012801	2.885623287
0.483627045	2.904120124
0.487547594	2.930514065
0.490161838	2.951690948
0.492776705	2.972378498
0.49539095	2.994345844
0.499311498	3.025136265
0.501926443	3.048458692
0.505846992	3.075500059
0.508461236	3.098205171
0.511076103	3.118983059
0.513690348	3.140619164
0.517610896	3.173954123
0.520225841	3.194129754
0.52414639	3.223580151
0.526760634	3.244568829
0.529375502	3.269231279
0.531989746	3.29333664
0.535910294	3.320920039
0.53852524	3.345959135
0.542445788	3.371916438
0.545060032	3.394087047
0.5476749	3.41894523
0.550289144	3.438819732
0.554209692	3.470535653
0.556823937	3.490417683
0.559438804	3.51458327
0.562053048	3.535541835
0.565973597	3.565805281
0.568588542	3.585875516
0.57250909	3.613022278
0.575123335	3.632068675
0.577738202	3.653177805
0.580352446	3.673948165
0.584272995	3.698813876
0.58688794	3.722030908
0.590808489	3.749644419
0.593422733	3.768224067
0.5960376	3.793398436
0.598651845	3.815109823
0.602572393	3.844334374
0.605186637	3.867265333
0.607801505	3.889985502
0.610415749	3.908030646
0.614336297	3.936517431
0.616951243	3.957815001
0.620871791	3.984464901
0.623486035	4.005589087
0.626100903	4.026238995
0.628715147	4.044743361
0.632635695	4.073802291
0.635250641	4.093548813
0.639171189	4.123654165
0.641785433	4.143227538
0.644400301	4.166459626
0.647014545	4.184399375
0.650935094	4.210319037
0.653549338	4.228891157
0.656164166	4.25040681
0.658778411	4.269919957
0.662698959	4.298813266
0.665313904	4.315397936
0.669234453	4.309288785

